A Comparative Review of Recent Few-Shot Object Detection Algorithms

Few-shot object detection, learning to adapt to the novel classes with a few labeled data, is an imperative and long-lasting problem due to the inherent long-tail distribution of real-world data and the urgent demands to cut costs of data collection and annotation. Recently, some studies have explored how to use implicit cues in extra datasets without target-domain supervision to help few-shot detectors refine robust task notions. This survey provides a comprehensive overview from current classic and latest achievements for few-shot object detection to future research expectations from manifold perspectives. In particular, we first propose a data-based taxonomy of the training data and the form of corresponding supervision which are accessed during the training stage. Following this taxonomy, we present a significant review of the formal definition, main challenges, benchmark datasets, evaluation metrics, and learning strategies. In addition, we present a detailed investigation of how to interplay the object detection methods to develop this issue systematically. Finally, we conclude with the current status of few-shot object detection, along with potential research directions for this field.

==> images/fig.12▓─┴╧/Girl/groundtruth_rect.txt <==
57	21	31	45
58	22	31	43
60	23	29	42
61	18	31	47
61	19	35	46
67	16	30	49
67	16	36	47
69	15	38	49
73	17	36	47
74	15	39	50
78	19	36	46
82	17	32	48
77	17	38	48
75	21	34	46
68	20	34	44
62	19	34	46
57	18	31	46
53	18	33	48
50	17	28	46
38	17	36	46
36	20	33	45
31	22	32	44
25	20	29	44
21	20	30	44
18	21	29	42
18	23	29	42
18	23	31	42
19	22	32	41
20	25	29	37
20	21	27	42
18	24	31	39
18	25	31	39
17	24	30	40
21	26	27	39
23	27	28	37
23	26	26	38
24	28	28	37
24	27	31	40
27	27	32	40
33	28	27	42
36	30	31	43
39	32	34	43
41	34	35	45
43	37	34	45
42	37	36	48
40	36	41	51
45	37	36	49
46	37	37	49
48	33	36	50
50	28	31	48
49	22	37	47
52	20	31	47
54	18	30	45
54	18	31	43
55	17	32	41
58	19	30	38
61	24	25	36
61	24	27	35
63	26	27	34
66	27	22	33
68	26	20	32
69	26	23	32
71	27	21	31
70	25	24	32
73	27	21	30
70	25	26	35
69	26	23	30
65	27	24	30
61	29	24	28
58	29	26	30
58	30	25	29
60	30	23	29
59	29	25	32
59	29	27	32
61	29	25	30
62	30	24	30
63	29	20	31
61	31	21	31
57	30	30	31
56	28	29	34
56	28	25	33
56	30	24	30
52	27	28	36
51	28	25	35
48	29	26	34
44	28	30	36
43	30	30	33
41	30	34	35
41	28	32	35
40	26	27	37
36	25	31	37
36	24	33	39
40	22	28	40
39	25	33	38
43	25	32	37
43	25	28	35
42	24	28	37
43	23	30	34
44	23	27	35
43	23	29	37
47	25	26	34
48	25	29	32
51	23	27	36
54	26	25	35
56	23	25	37
55	23	30	39
59	24	31	39
62	24	34	39
63	25	35	42
66	27	31	37
65	26	31	41
59	27	38	36
63	26	36	37
65	27	30	37
62	27	28	39
58	24	32	41
60	24	30	43
60	23	31	44
61	26	31	38
65	26	28	41
59	27	34	36
62	27	32	40
59	22	32	46
51	22	33	45
53	23	29	42
51	20	32	44
51	23	32	38
51	19	28	43
50	17	32	45
50	23	30	42
50	27	30	43
51	32	31	41
52	32	29	40
53	34	32	40
56	35	25	39
55	35	33	40
58	37	31	39
60	37	31	41
60	37	32	42
63	37	29	43
60	37	29	42
57	39	30	41
55	41	28	38
53	37	28	38
53	34	30	35
53	32	29	34
56	29	27	39
57	29	29	39
58	29	27	38
60	32	25	34
56	26	27	37
57	22	25	37
55	23	24	35
55	25	27	33
56	23	25	37
56	23	23	35
54	24	28	33
54	25	26	35
52	27	26	34
53	27	25	31
54	26	22	31
49	27	25	30
51	27	21	31
47	26	24	32
46	27	23	31
47	28	23	30
45	28	25	29
43	30	25	28
42	28	24	29
41	28	22	32
40	28	27	27
36	28	30	28
38	27	27	28
43	26	26	30
46	27	26	29
46	28	24	27
46	25	26	30
46	26	28	30
46	24	27	35
44	24	28	35
45	25	30	34
45	23	30	38
45	23	30	35
47	23	28	37
47	22	31	37
48	22	33	35
51	25	33	38
54	23	30	39
53	25	38	39
55	20	38	43
58	19	33	44
59	19	32	39
56	20	33	42
54	18	40	45
56	19	33	43
47	19	40	42
46	23	38	47
42	21	40	47
43	23	35	49
45	23	31	46
41	21	36	49
39	24	37	45
39	22	37	48
40	21	35	46
39	20	35	47
37	21	34	48
26	23	45	46
31	20	40	51
36	20	41	49
42	20	38	47
39	23	40	42
40	20	38	44
40	22	37	41
38	22	39	42
40	24	35	41
43	25	34	39
40	24	39	43
43	25	38	44
48	22	32	45
47	23	38	42
52	22	35	44
53	22	38	46
56	22	36	43
56	20	36	45
57	19	37	44
55	18	42	50
54	17	42	53
56	20	39	47
57	19	37	47
58	20	38	47
55	19	39	48
54	19	40	50
57	19	40	47
61	20	39	50
54	18	44	51
52	20	41	51
50	22	38	44
49	19	41	49
52	16	39	51
53	11	42	48
56	11	40	42
61	6	37	47
60	7	40	45
61	8	36	46
55	9	41	44
55	10	41	44
59	9	35	44
53	12	34	39
51	13	33	39
47	11	35	42
45	12	34	41
45	11	36	42
49	15	32	40
50	20	32	37
50	18	34	37
50	20	31	33
52	19	32	37
55	17	30	38
55	20	31	35
58	19	32	35
59	17	30	38
60	17	29	36
57	16	30	39
58	15	30	40
61	20	28	32
65	21	28	37
66	24	31	37
65	24	30	37
63	22	30	38
58	21	30	40
57	21	29	40
53	23	31	39
52	20	32	40
54	23	28	39
49	23	31	40
50	20	31	41
52	21	28	41
49	21	33	39
51	22	32	38
54	22	31	35
57	20	29	39
58	20	30	38
57	21	30	35
58	24	31	39
61	29	28	38
60	27	31	40
63	29	30	36
64	29	29	37
64	26	32	38
63	25	30	39
61	26	30	41
62	27	31	39
62	27	33	39
62	26	32	40
65	28	30	37
62	26	30	40
60	28	29	37
58	25	28	40
54	28	34	37
59	29	28	35
58	27	30	38
61	29	29	38
63	29	25	37
62	30	27	37
64	31	24	35
61	30	27	36
54	30	32	38
56	33	30	35
56	27	31	40
57	26	32	37
58	26	32	40
56	22	33	41
56	20	31	39
56	18	32	42
53	18	31	38
50	19	31	35
49	16	30	37
43	16	33	36
41	17	34	38
38	22	36	37
40	25	31	34
36	23	32	35
35	25	32	34
33	28	32	31
34	28	34	35
35	28	33	34
39	27	35	38
39	28	35	33
40	28	33	39
39	29	35	38
41	28	32	37
40	28	36	36
43	24	34	39
47	25	35	36
52	24	31	38
53	24	33	39
57	23	30	40
57	24	32	39
61	22	28	40
59	20	29	43
57	20	32	43
60	21	28	40
57	19	31	40
57	20	27	41
52	17	29	39
49	16	27	42
40	16	35	44
34	16	37	44
27	16	36	48
25	15	35	47
20	13	42	51
23	14	37	48
29	14	33	49
30	18	35	45
31	17	34	48
31	14	33	53
29	16	35	50
27	18	39	46
30	18	41	48
33	16	39	49
37	17	34	48
35	18	39	43
36	16	36	43
38	16	32	43
40	13	32	46
40	18	33	43
39	21	34	42
39	22	34	43
43	22	30	45
44	23	31	43
42	26	34	40
44	25	33	42
48	25	31	42
50	28	30	40
52	26	31	41
53	26	30	44
53	25	33	40
56	25	34	41
60	24	30	43
65	20	27	47
58	20	39	44
61	18	44	49
61	15	42	50
56	8	47	49
52	2	45	50
52	2	40	45
51	2	40	48
50	9	41	47
50	18	37	50
50	33	36	44
49	37	36	45
50	38	33	44
51	40	34	42
50	36	36	43
51	33	36	46
52	32	34	43
52	26	35	45
53	25	34	45
46	25	42	41
46	24	36	44
47	25	35	40
46	25	36	42
43	25	38	42
43	25	39	42
44	25	37	41
46	27	33	40
46	26	34	39
44	25	36	44
46	26	34	42
44	28	37	38
47	27	33	41
47	27	33	39
44	26	34	43
45	28	33	39
45	28	32	39
46	25	32	45
45	26	31	42
43	27	35	43
46	27	30	40
44	28	34	38
46	26	33	40
52	27	28	41
45	28	32	35
47	25	31	39
47	27	30	34
49	27	29	38
48	26	36	40
51	25	32	40
49	23	33	45
50	23	34	44
49	23	34	44
47	25	37	42
43	21	41	47
44	23	39	43
42	21	42	50
40	22	42	45
37	20	47	48
40	22	43	44
40	21	43	43
38	20	43	48
42	21	41	43
39	21	42	49
40	24	43	44
42	25	42	42
44	25	38	43
42	22	38	50
46	26	33	44
47	22	33	47
43	23	41	44
44	22	38	46
45	24	38	44
43	20	40	46
45	21	36	46
46	23	36	46
47	24	39	45
46	21	38	45
46	23	37	48
47	24	38	41
47	23	39	44
48	24	38	43
48	22	37	47
50	23	34	44
51	24	36	44
51	23	35	46
54	23	35	45
50	21	36	47
49	22	40	46
47	24	43	47
49	22	39	48
50	24	36	46
51	25	34	44
48	23	40	48
53	25	35	46
51	22	36	48
51	23	35	46
50	24	37	47
51	24	34	49
49	23	38	45
51	24	35	48
47	24	41	46
48	23	38	50
45	23	41	46
45	24	42	46
47	24	39	46
48	23	38	49
50	22	36	48
48	24	37	46
49	23	36	47
50	25	34	48
50	23	34	46
49	24	34	49
47	24	40	47
45	25	41	45
46	25	43	44
45	24	44	43
47	24	41	48
48	24	40	46
51	25	36	46
54	24	36	49
51	26	36	43

